Statistical Distribution Function of Orbital Spacings in Planetary Systems

The minimum orbital separation of planets in long-stable planetary systems is often modeled as a step function, parameterized with a single value $\Delta_{min}$ (measured in mutual Hill radius of the two neighboring planets). Systems with smaller separations are considered unstable, and planet pairs with greater separations are considered stable. Here we report that a log-normal distribution function for $\Delta_{min}$, rather than a single threshold value, provides a more accurate model. From our suite of simulated planetary systems, the parameters of the best-fit log-normal distribution are $\mu=1.97\pm0.02$ and $\sigma=0.40\pm0.02$, such that the mean, median, and mode of $\Delta_{min}$ are 7.77, 7.17, and 6.11, respectively. This result is consistent with previous estimates for $\Delta_{min}$ threshold values in the range $\sim$5$-$8. We find a modest dependence of the distribution of $\Delta_{min}$ on multiplicity within the system, as well as on planetary mass ratios of the closest planet pair. The overall distribution of nearest-neighbor planetary orbital spacings (measured in the mutual Hill radii and denoted simply as $\Delta$) in long-term stable systems is also well fit with a log-normal distribution, with parameters $\mu=3.14\pm0.03$ and $\sigma=0.76\pm0.02$. In simulations of sets of many planets initially packed very close together, we find that the orbital spacings of long-term stable systems is statistically similar to that in the observed Kepler sample of exo-planetary systems, indicating a strong role of sculpting of planetary architectures by dynamical instabilities.

==> intro.txt <==
NASA's {\it Kepler} mission \citep[][]{Borucki2010} has discovered a very large number of exo-planetary systems that can be studied in a consistent manner for planetary system demographics. One of the properties of particular interest for planetary system demographics is the orbital spacings (equivalently, orbit period ratios) of nearest-neighbor planets. Studies of the {\it Kepler} population statistics have shown that the distribution of orbital period ratios of adjacent planets has an overall broad peak and several narrow peaks associated with low-integer orbital period ratios \citep[][]{Fabrycky2014,Malhotra2015,Mulders2018}. The distribution of orbital spacings observed in the {\it Kepler} sample peaks near 10--20 mutual Hill radii, with significant dependence on multiplicity \citep[][]{Pu2015,Gilbert2020}. There is also a long tail of wide spacings, indicative of large gaps between planets where additional undetected planets may exist \citep[e.g.,][]{Gilbert2020, Dietrich2020}. 
\citet[][]{He2019} generated sets of simulated ``Kepler-like" planetary systems, simulated observing them with the Kepler detection pipeline, and reported that the best-fit models to the actual observational data requires minimum orbital spacings of about 8 mutual Hill radii.
In the present study, our goal is to obtain a better characterization of the statistical distribution of the minimum orbital spacing of planets in long term stable systems, including its dependence on the mass ratios of the planets and on planet multiplicity in the system.

We will use the parameter $\Delta$ defined as the orbital spacing in units of the mutual Hill radius:
\begin{equation}
    \Delta = \left(\frac{2(a_2 (1 - e_2) - a_1 (1 + e_1))}{a_1 + a_2}\right)\left(\frac{3M_*}{m_1 + m_2}\right)^{1/3},
\end{equation}
where $a$ is the semi-major axis, $e$ is the eccentricity, $i$ is the mutual inclination, and $m$ is the mass of each planet. The subscripts $1$ and $2$ indicate the inner and outer planet, respectively, and $M_*$ is the mass of the host star. (Note that the inclination does not appear in this definition.) We will specifically use the notation ``$\Delta_\hbox{min}}$" for the minimum value of $\Delta$ taken over all nearest-neighbor planet pairs in a planetary system; unless otherwise indicated, this will be the value at an initial epoch. 

For a system of two planets of initially circular and coplanar orbits, the theoretical minimum value of $\Delta$ for Hill stability is $\Delta^*_{min} = 2\sqrt{3} \approx 3.46$ \citep[][see also Tremaine2023]{Birn1973,Gladman1993}. In the more general case, there is no known simple, analytic stability criterion for multi-planet systems, therefore insights have been sought with numerical simulations.

Numerical studies of the dynamical stability of multi-planet systems do not seek a definitive statement over all time, but only over a finite time range, usually limited by computational resources. 
In modern times, such investigations have extended to timescales of $10^7-10^9$ orbital periods of the innermost planet in the system \citep[e.g.,][]{Chambers1996,Smith2009}. 
(Numerical techniques that reduce computational costs and reliably predict long-term stability based on the short-term behaviors of orbital parameters (inclination, eccentricity, and angular momentum) are also being developed \citep[see e.g.,][]{Tamayo2020, Volk2020}.)
In reviewing the literature on numerical simulations of the stability of multi-planet systems, \citet[][]{Malhotra2015} reported that for systems of 3--20 equal-mass planets (planet-to-star mass ratio in the range $10^{-9}$--$10^{-5}$) in initially coplanar and nearly circular orbits, stability times exceeding $10^8$ orbital periods require $\Delta_{\hbox{min}}\ge 8$, with only a weak dependence on planet mass; in systems of higher planet masses (planet-to-star mass ratio in the range $10^{-3.4}$--$10^{-2.4}$), stable systems require somewhat smaller minimum separations, $\Delta_{\hbox{min}}\ge 5$.

In almost all previous modeling studies, the minimum value of $\Delta$ required for long-term stability has been treated as a simple cutoff, where systems with $\Delta_{\hbox{min}}$ below some threshold are considered unstable and systems with $\Delta_{\hbox{min}}$ above that threshold considered stable. 
However, even a cursory examination of previous numerical results shows that a single cutoff value is merely an approximation, and that this threshold is not a single valued parameter but has a range of values that may depend upon many characteristics of a planetary system, such as the stellar mass, the number of planets, their masses, orbital eccentricities, mutual inclinations, their ordering, and the mass ratio of the planet pair with the minimum orbital separation. Because there are potentially many dependencies on parameters that are themselves random variates, we make the reasonable hypothesis that the threshold value of $\Delta_{\hbox{min}}$ can be better characterized as a random variate whose distribution can be illuminated with N-body numerical simulations. 

Our approach is to carry out N-body numerical simulations of a large set of simulated planetary systems with close-packed planets, measure the minimum dynamical separation, $\Delta_{\hbox{min}}$, in the long-term stable systems, and thereby quantitatively determine a more accurate characterization of the distribution of the threshold value of this parameter. This paper is organized as follows. We describe the methods we used to create the synthetic planetary system populations in Section~\ref{sec:methods}. The results of the N-body integrations to assess the dynamical stability of these systems are described in Section~\ref{sec:results}. In Section~\ref{sec:discussion} we discuss the distribution of $\Delta_{\hbox{min}}$ and its dependence on planet mass and multiplicity. We summarize our findings in Section~\ref{sec:summary}.







@ARTICLE{Birn1973,
       author = {{Birn}, J.},
        title = "{On the Stability of the Planetary System}",
      journal = {\aap},
         year = 1973,
        month = apr,
       volume = {24},
        pages = {283},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1973A&A....24..283B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Smith2009,
       author = {{Smith}, Andrew W. and {Lissauer}, Jack J.},
        title = "{Orbital stability of systems of closely-spaced planets}",
      journal = {\icarus},
     keywords = {Earth Science},
         year = 2009,
        month = may,
       volume = {201},
       number = {1},
        pages = {381-394},
          doi = {10.1016/j.icarus.2008.12.027},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009Icar..201..381S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}




@BOOK{Tremaine2023,
       author = {{Tremaine}, Scott},
        title = "{Dynamics of Planetary Systems}",
         year = 2023,
       adsurl = {https://ui.adsabs.harvard.edu/abs/2023dyps.book.....T},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


==> response_to_referee.txt <==
=================[ REVIEWER'S COMMENT]========================

I have read the manuscript "Statistical Distribution Function of Orbital Spacings in Planetary Systems". In this paper, the authors perform N-body integrations for a number of simulated multi-planet systems in order to infer the distribution of minimum separations between adjacent planets in units of mutual Hill radii (\Delta_min). Two sets of simulated systems were drawn and compared: (1) one with orbital periods drawn to resemble the Kepler-observed period ratio distribution (the "Nominal Kepler Analog Set"), and (2) a similar set with more planets filling in the region of the smallest planet-planet separations (the "Very Closely Packed Set"). The final distributions of \Delta_min were shown to resemble (and fit by) lognormal distributions for both simulated sets. In addition, the authors analyzed the resulting systems to show correlations between the fraction of stable systems, planet multiplicity, and planet mass ratios. The models and results in this manuscript, while simple, are novel and warrant publication given some revisions.
I have some comments (mostly minor) that should be addressed in order to improve the reproducibility and readability of the paper:

-----------[ AUTHORS' RESPONSE]========================

We thank the reviewer for the detailed review and appreciate the helpful comments. We believe that we have addressed every comment (listed below), and in our response we detail how we address the reviewer's comments. The revised manuscript shows these changes in bold-faced text.

=================[ REVIEWER'S COMMENT]========================

# Methods:
- Lines 167-171: The orbital periods of the planets were assigned by drawing period ratios from the Kepler-observed distribution. Given that many authors have used various definitions and subsets of the "Kepler multi-planet systems", more details should be included to fully define the sample for reproducibility: is the sample exactly the same as the one from Mulders et al. 2018? Which cuts were made on the planet and/or stellar parameters, and how many planets/systems were in the final sample used here?

-----------[ AUTHORS' RESPONSE]========================

We thank the reviewer for suggesting this clarification and have mentioned in the text above the bullet points that the Kepler sample is exactly that from Mulders et al. 2018, and we included the cuts on planet and stellar parameters and the overall number of planets and systems in the final sample.

=================[ REVIEWER'S COMMENT]========================

- Lines 182-183: Should be more precise and explicitly state the range (e.g., [0,2pi]) instead of just "the entire available range."

-----------[ AUTHORS' RESPONSE]========================

We agree with the reviewer's comment and have now explicitly stated the range.

=================[ REVIEWER'S COMMENT]========================

# 2.1. Nominal Kepler Analog Set:
- Line 199 (but also throughout the paper): For the lognormal fits, the parameters \mu and \sigma were reported along with uncertainties. How were the uncertainties calculated? The authors state that they generated 10,000 simulated systems for each of the two sets. I assume that this procedure was repeated many times to compute the uncertainties, but I did not see any mention of how many times this was done.

-----------[ AUTHORS' RESPONSE]========================

We thank the reviewer for discussing this point. We have explained how we use the Python module LMFit to calculate the best fit and uncertainties for the log-normal parameters.

=================[ REVIEWER'S COMMENT]========================

# 2.2. Very Closely Packed Set:
- Line 225: While the term "selection bias" may be fine here, it is easy to confuse it with the observational/detection bias of the Kepler mission (i.e. that shorter period planets are more likely to be detected, and not all planets may be detected). It would be better to replace it with "survival bias" since that is closer to the meaning described here -- or perhaps explain this distinction.

-----------[ AUTHORS' RESPONSE]========================

We agree with the reviewer's suggestion and have changed "selection bias" to "survival bias".

=================[ REVIEWER'S COMMENT]========================

- Lines 243-246: While the resulting distribution in Figure 2 is clear, the manner in which the period ratios are drawn for this set, as described, is confusing. Is it drawing from a uniform distribution in (log?) period ratio or \Delta? Are all adjacent planet-pairs forced to have \Delta < 10 or just the minimum?

-----------[ AUTHORS' RESPONSE]========================

We thank the referee for this comment. We have now elaborated that for the supplementary cases, we have drawn the \Delta values from a uniform distribution in period ratios in the range [1, 3] and, in these additional cases, all adjacent planet-pairs are forced to have \Delta < 10.

=================[ REVIEWER'S COMMENT]========================

- Lines 247-250: Similarly confusing; how were the "appropriate bins in \Delta beyond a small range around the peak of the initial distribution at \Delta ~ 10" defined?

-----------[ AUTHORS' RESPONSE]========================

We agree with the referee and have adjusted the wording so that we explicitly stated that these are the the bins that were much lower than the peak of the initial distribution (at $\Delta \approx 10$).

=================[ REVIEWER'S COMMENT]========================

# 2.3. N-body Integrations:
- Lines 293-297: Nice to also use the spectral fraction analysis of Volk & Malhotra (2020) to predict longer-term stability for the stable systems from the N-body simulations. Some more details about this analysis of stability would be helpful. For example, does the spectral fraction analysis give a binary decision (stable/unstable) or a probability of remaining stable? And for how long of a timescale?

-----------[ AUTHORS' RESPONSE]========================

We thank the reviewer for this suggestion. In our revised manuscript, we now discuss how the spectral fraction gives a binary decision of stable/unstable based on the fraction of the power spectrum within a fraction of the peak value, and how the spectral fraction is calculated from an integration of O(10^6) orbital periods to predict stability over billions of orbital periods.

=================[ REVIEWER'S COMMENT]========================

- Can the authors also comment on how this compares to e.g. the SPOCK (Tamayo et al. 2020) stability? It also uses (shorter term) N-body integrations along with machine learning to predict the probability of long-term stability.

-----------[ AUTHORS' RESPONSE]========================

We agree with the reviewer that this would provide a good comparison point. We have included text stating that SPOCK tends to find the systems a bit more unstable in general, and that the Nominal Kepler Analog Set has a much higher expected stable fraction than the Very Closely Packed Set due to the machine learning on known typical stable systems.

=================[ REVIEWER'S COMMENT]========================

# Results:
- (Overall organization): I found this section especially hard to read, likely because it refers to many results from Figures 4 and 6, each with numerous panels. In particular, it is unclear if all of the six panels (in both figures) are necessary, as some of them are only discussed in passing. My recommendation would be to: (1) remove the upper-right and middle-right panels (showing period ratios and mass ratios vs. initial \Delta_min), and/or (2) present the results in a clearer manner, perhaps labeling the panels and referring to them in the text or adding sub-subsections to the existing Sections 3.1 and 3.2.

-----------[ AUTHORS' RESPONSE]========================

We thank the reviewer for the detailed suggestion for making the organization of the results better. We have removed the upper-right and middle-right panels in Figures 4 and 6 as they were not discussed much (if at all) in the text, and added new sub-subsections to discuss the remaining 4 panels for each figure.

=================[ REVIEWER'S COMMENT]========================

- Lines 363-366: I do not see evidence of this statement from the bottom right panel of Figure 4. There is a considerable scatter in the fraction of stable systems across all the mass ratios, and similarly low values at the extreme ends (|log10(m_2/m_1)| ~ 3).

-----------[ AUTHORS' RESPONSE]========================

We agree with the reviewer and have now edited to include subsubsection 3.1.3 with a paragraph to discuss the mass ratio vs. the stable fraction panel.

=================[ REVIEWER'S COMMENT]========================

- Lines 404-405: "In addition, the stable ranges for the two subsets do not overlap..." Stable ranges of what? Which panel is this statement referring to?

-----------[ AUTHORS' RESPONSE]========================

We thank the reviewer for this question and have now clarified that it is the fraction of stable systems panels (lower left) of Figures 4 and 6 that are being compared.

=================[ REVIEWER'S COMMENT]========================

- Lines 410-412: I suggest removing the second part of the sentence, ("... with a peak in the stable fraction near |log m_2/m_1| ~ 2 more well-defined in the Very Closely Packed Set.") The first part of the sentence is more convincing when comparing to the equivalent panel in Figure 4.

-----------[ AUTHORS' RESPONSE]========================

We agree with the reviewer's suggestion and have now removed the second part of the sentence.

=================[ REVIEWER'S COMMENT]========================

# Discussion:
- Lines 428-431: Is this comparing \Delta_min between the stable vs. unstable systems, or between the two sets of simulations? If the latter, I recommend rephrasing this sentence.

-----------[ AUTHORS' RESPONSE]========================

We thank the referee for this recommendation and have now rephrased the sentence to make clear the comparison is between the two sets of simulations and is true for both the stable and unstable systems.

=================[ REVIEWER'S COMMENT]========================

- Lines 469-471: He et al. (2020) also found \Delta_min ~ 10 in a model that allows this parameter to vary.

-----------[ AUTHORS' RESPONSE]========================

We agree with the reviewer and have now included this clarification point to the text.

=================[ REVIEWER'S COMMENT]========================

- Lines 502-504: Should also cite Millholland et al. (2017) and Weiss et al. (2018) here.

-----------[ AUTHORS' RESPONSE]========================

We thank the reviewer for providing additional citations and have now added them to the text.

=================[ REVIEWER'S COMMENT]========================

- Lines 505-506: Is the intra-system mass similarity only not well-preserved in the Nominal Kepler Analog Set? I imagine it would be true for the Very Closely Packed Set as well, since the masses are drawn in the same way. If not, is the dynamical sculpting producing something here?

-----------[ AUTHORS' RESPONSE]========================

We agree with the reviewer's point and have added in text saying that intra-system mass similarity is not well-preserved in either set of simulated planetary systems.

=================[ REVIEWER'S COMMENT]========================

- Lines 566-568: Please double check the reported numbers; from Figure 4, it looks more like ~4\% and ~15\%, respectively.

-----------[ AUTHORS' RESPONSE]========================

We thank the reviewer for pointing this out and have now updated the values in the text accordingly.

==> summary.txt <==
In this work, we carried out numerical simulations to study the distribution of the orbital separations in dynamically stable planetary systems. The critical parameter of interest is the dynamical separation (Eq.~\ref{e:Delta}), that is, the orbital separation in units of the mutual Hill radius of nearest-neighbor planets. We studied the overall distribution of $\Delta$ as well as that of its minimum value, $\Delta_min}$, across nearest-neighbor pairs in multi-planet systems. We also studied how planet multiplicity as well as orbital period ratios and mass ratios affect the minimum value of this parameter. We generated two sets of simulated planetary systems: the Nominal Kepler Analog Set following the observed Kepler period distribution, and the Very Closely Packed Set containing more planet pairs with short separations. The key findings of our study are as follows:

\begin{itemize}
    \item The $\Delta_{min}$ distribution is not well fit by a single threshold value, a common assumption in previous studies. Instead, a log-normal function with parameters $\mu \approx 1.97\pm0.02$ and $\sigma \approx 0.40\pm0.02$ best fits the distribution of $\Delta_{min}$. This corresponds to a median value of $\Delta_{min}$ of $7.17\pm0.15$, a root-mean-square value $\langle\Delta_{min}^2\rangle^{\frac{1}{2} = 8.4\pm0.3$, and the range $(4.8,10.7)$ contains two-thirds of $\Delta_{min}$ values. The Nominal Kepler Analog Set and the Very Closely Spaced Set differ insignificantly from each other in the $\Delta_{min}$ distributions of their long-term stable systems.
    \item The overall distribution of $\Delta$ in long-term stable systems is well fit with a log-normal function with best-fit parameters $\mu=3.14\pm0.03$ and $\sigma=0.76\pm0.02$ (the Nominal Kepler Analog Set), and $\mu=3.08\pm0.04$ and $\sigma=0.76\pm0.02$ (the Very Closely Packed Set).
    \item The distribution of planetary spacings of the Kepler sample is consistent with sculpting by dynamical stability. Specifically, there is little difference between the $\Delta$ distributions found in the final stable architectures of planetary systems of the Nominal Kepler Analog Set and in the Very Closely Packed Set.
    \item There is a weak trend that long-term stable systems with large numbers of planets have smaller values of initial dynamical separations. 
    \item Planetary systems with large numbers of planets are less likely to be stable, but for the Very Closely Packed Set the stable fraction is non-monotonic with planet multiplicity, increasing again at the highest planet multiplicities ($N\geq9$). (could this be a fluke of small-number statistics?)
    \item Systems with nearest-neighbor planet pairs having similar mass ratios tend to be less stable than those with somewhat dissimilar mass ratios, but the stable fraction tends to decrease again for mass ratios $\gtrsim 10^2$.
\end{itemize}


Our results on the statistical distribution function of the critical minimum value $\Delta_{min}$ of nearest-neighbor planet pairs in long-term stable planetary systems provide more precise and accurate parameters for planetary system evolution models, as well as improvements in statistically predictive tools, such as \textsc{Dynamite} \citep[][]{Dietrich2020, Dietrich2022}. 
Our results on the overall distribution of planetary spacings support the hypothesis that the $\Delta$ distribution of the thousands of exo-planetary systems discovered by the {\it Kepler} space telescope likely evolved from more tightly packed systems that underwent orbital evolution through dynamical instabilities (including ejections and collisions) to reach their current states. This suggests that dynamical interactions amongst planets decisively shape the architectures of compact planetary systems.

